Mermin Polynomials for Entanglement Evaluation in Grover's algorithm and Quantum Fourier Transform

The entanglement of a quantum system can be valuated using Mermin polynomials. This gives us a means to study entanglement evolution during the execution of quantum algorithms. We first consider Grover's quantum search algorithm, noticing that states during the algorithm are maximally entangled in the direction of a single constant state, which allows us to search for a single optimal Mermin operator and use it to evaluate entanglement through the whole execution of Grover's algorithm. Then the Quantum Fourier Transform is also studied with Mermin polynomials. A different optimal Mermin operator is searched at each execution step, since in this case there is no single direction of evolution. The results for the Quantum Fourier Transform are compared to results from a previous study of entanglement with Cayley hyperdeterminant. All our computations can be replayed thanks to a structured and documented open-source code that we provide.

==> resources/data/Grover_BOF.csv <==
iteration,intricationValue
0,0.871535126933825
1,1.53726300928489
2,2.07068945252639
3,2.40964702213606
4,2.16152298187182
5,1.29403749390153
6,0.910705047671490


==> resources/data/grover_experience_results/10qbit.csv <==
iteration,intricationValue
0,0.00236131044568431
1,0.622256771605067
2,1.23004273864285
3,1.81623182990192
4,2.37167378536705
5,2.88769829985575
6,3.35625036423828
7,3.77001600204594
8,4.12253643875050
9,4.40830892156331
10,4.62287261598269
11,4.76287823826522
12,4.82614033687921
13,4.81167140683670
14,4.71969730439134
15,4.55165372148035
16,4.31016377494519
17,3.99899706035621
18,3.62301080960178
19,3.18807407075487
20,2.70097609375214
21,2.16932035195882
22,1.60140585391782
23,1.00609759797331
24,0.392688191941453
25,-0.229247202093324


==> resources/data/grover_experience_results/11qbit.csv <==
iteration,intricationValue
0,0.00390739537295746
1,0.577228687140009
2,1.14494414574791
3,1.70262065983876
4,2.24590350901344
5,2.77055036847225
6,3.27246443599467
7,3.74772642257854
8,4.19262515693406
9,4.60368656485286
10,4.97770079716103
11,5.31174729441939
12,5.60321759265419
13,5.84983569203178
14,6.04967582942374
15,6.20117751608668
16,6.30315772302655
17,6.35482011890016
18,6.35576128831605
19,6.30597388197877
20,6.20584667407604
21,6.05616152646481
22,5.85808728335744
23,5.61317064418472
24,5.32332408590718
25,4.99081092908487
26,4.61822766431837
27,4.20848367707115
28,3.76477852919438
29,3.29057697455495
30,2.78958190386320
31,2.26570542996445
32,1.72303833938070
33,1.16581814864661
34,0.598396014875932
35,0.0252027589449974


==> resources/data/grover_experience_results/12qbit.csv <==
iteration,intricationValue
0,0.00135265648520500
1,0.490144131107681
2,0.976549052470821
3,1.45866786522278
4,1.93461775253511
5,2.40253998906222
6,2.86060719981261
7,3.30703049659135
8,3.74006646413786
9,4.15802396867952
10,4.55927076230851
11,4.94223985739723
12,5.30543564614523
13,5.64743974137359
14,5.96691651574483
15,6.26261831778735
16,6.53339034433854
17,6.77817515039868
18,6.99601677876447
19,7.18606449332519
20,7.34757610143877
21,7.47992085241652
22,7.58258190078655
23,7.65515832473589
24,7.69736669182272
25,7.70904216586390
26,7.69013915067722
27,7.64073146813472
28,7.56101206988005
29,7.45129228378625
30,7.31200059812931
31,7.14368098821832
32,6.94699079200754
33,6.72269814299598
34,6.47167897044425
35,6.19491357860256
36,5.89348281834003
37,5.56856386609616
38,5.22142562666197
39,4.85342377772776
40,4.46599547556313
41,4.06065374249196
42,3.63898155809550
43,3.20262567720625
44,2.75329019884188
45,2.29272991119592
46,1.82274343866665
47,1.34516621769897
48,0.861863328858803
49,0.374722213142292
50,-0.114354699041295


==> resources/data/grover_experience_results/4qbit.csv <==
iteration,intricationValue
0,0.0963683533242808
1,1.21302328780365
2,0.909118107915599
3,-0.530436080194821


==> resources/data/grover_experience_results/5qbit.csv <==
iteration,intricationValue
0,0.0849152658192504
1,1.27494728868617
2,1.72091394159228
3,1.20680012703619
4,0.0183702760565017


==> resources/data/grover_experience_results/6qbit.csv <==
iteration,intricationValue
0,0.0345233931710988
1,1.10130394117796
2,1.83364953149821
3,2.05133449151398
4,1.70078791309638
5,0.868277118277874
6,-0.241322189529170


==> resources/data/grover_experience_results/7qbit.csv <==
iteration,intricationValue
0,0.0279912217896771
1,1.02311529539697
2,1.86284347312847
3,2.44302977981632
4,2.69171751531464
5,2.57806357180286
6,2.11616370204073
7,1.36330431565697
8,0.412857621705000


==> resources/data/grover_experience_results/8qbit.csv <==
iteration,intricationValue
0,0.0166955177329997
1,0.893176320797593
2,1.70118684699430
3,2.39042370663070
4,2.91797786669721
5,3.25100598959202
6,3.36877512332825
7,3.26395344927735
8,2.94306673083845
9,2.42609204643001
10,1.74521409930498
11,0.942821531191119
12,0.0688679809724671


==> resources/data/grover_experience_results/9qbit.csv <==
iteration,intricationValue
0,0.0102770560708510
1,0.774378213940642
2,1.50862819948795
3,2.19012651572703
4,2.79761793563158
5,3.31215543066334
6,3.71769110897907
7,4.00157673256470
8,4.15495820268675
9,4.17305171006582
10,4.05529293693629
11,3.80535465753353
12,3.43103218806680
13,2.94400025887654
14,2.35944889168007
15,1.69560963851825
16,0.973186958519821
17,0.214712467253615


==> resources/data/max_exp-theo.csv <==
n,exp,theo
4,1.32148634347176,2.82842712474619
5,1.72286940981399,4.00000000000000
6,2.15041456605474,5.65685424949238
7,2.69150329412484,8.00000000000000
8,3.01666041570712,11.3137084989848
9,4.18128844868112,16.0000000000000
10,5.04519491874829,22.6274169979695
11,6.40937828694083,32.0000000000000
12,7.90708260479653,45.2548339959390


==> resources/data/mermin-ghz_phi_opti.csv <==
n,ghz,phi,theo
4,1.93165832937402,1.15880508063195,2.82842712474619
5,2.49953193398305,1.31730828563494,4.00000000000000
6,3.32794830184709,1.45108222591199,5.65685424949238
7,4.49790987564799,1.96391288228024,8.00000000000000


==> resources/data/period_9-1_hyperdet.csv <==
iteration, intricationValue
0, 0.
1, 0.
2, 0.
3, 0.
4, 7.295114595e-13
5, 7.295114595e-13
6, 4.354749736e-12
7, 1.728961553e-10
8, 1.728961553e-10
9, 6.22053774e-10
10, 6.22053774e-10
11, 6.22053774e-10

==> resources/data/qft_experience_results/period_0-11.csv <==
iteration,intricationValue
0,1.99823485241887
1,1.99933058720672
2,1.99761683801972
3,1.84600827724524
4,1.66149864543535
5,1.66010335826574
6,1.66127978203391
7,2.17163453049907
8,2.17187381801221
9,1.54230165695219
10,1.54129902140376
11,1.54169705834015


==> resources/data/qft_experience_results/period_0-15.csv <==
iteration,intricationValue
0,2.82701657984966
1,2.82618517556037
2,1.99769323061940
3,1.84577291605346
4,1.96098884957362
5,1.95995419136356
6,1.38549942066358
7,1.28063454927147
8,1.28103744146135
9,1.28264598253643
10,1.28322501676552
11,1.28324797451732


==> resources/data/qft_experience_results/period_0-3.csv <==
iteration,intricationValue
0,2.11921887994830
1,2.11914053508334
2,1.51140462564995
3,1.26453610144612
4,1.25657169242636
5,1.25760515960519
6,1.27016128329098
7,1.30651522136653
8,1.30640627398885
9,1.41584268804942
10,1.41675849453975
11,1.41658190839788


==> resources/data/qft_experience_results/period_1-1.csv <==
iteration,intricationValue
0,1.03209256188425
1,1.03122971917038
2,1.03064673472463
3,1.03131243859877
4,1.03109465341732
5,1.03019850888523
6,1.03090040413764
7,1.03900035208679
8,1.03909949081107
9,1.03613614134446
10,1.03106714875576
11,1.03120872080500


==> resources/data/qft_experience_results/period_1-3.csv <==
iteration,intricationValue
0,1.40637476985013
1,1.40593765977007
2,1.23985013972635
3,1.13059538991612
4,1.24824850548099
5,1.24610613241313
6,1.31532694648611
7,1.46306258711663
8,1.46432931228878
9,1.35179174265850
10,1.35117516151816
11,1.35353334781662


==> resources/data/qft_experience_results/period_11-1.csv <==
iteration,intricationValue
0,1.24995022333559
1,1.25180994728819
2,1.21754015233086
3,1.26528749863110
4,1.23908980438551
5,1.22435932574088
6,1.20979652404135
7,1.22794327757365
8,1.22237363295294
9,1.71725116308664
10,1.71688701941334
11,1.71839002449949


==> resources/data/qft_experience_results/period_2-2.csv <==
iteration,intricationValue
0,1.10077936007712
1,1.10028240179424
2,1.09696086904510
3,1.10050591214593
4,1.10091542702431
5,1.10077284327758
6,1.10107770044973
7,1.10095681315050
8,1.10079976651690
9,1.10127837491138
10,1.10106072179807
11,1.10019898667831


==> resources/data/qft_experience_results/period_2-3.csv <==
iteration,intricationValue
0,1.40537521197797
1,1.40637628846806
2,1.31127969152116
3,1.15049106036974
4,1.17748009835205
5,1.17708950164030
6,1.17295523132387
7,1.38245985168374
8,1.38439773985556
9,1.56453836054424
10,1.57025329110736
11,1.56921110621099


==> resources/data/qft_experience_results/period_5-3.csv <==
iteration,intricationValue
0,1.26574411286078
1,1.26527418194866
2,1.26720340765595
3,1.14467049548492
4,1.13546621459994
5,1.13555312739612
6,1.14361948739517
7,1.11541476941766
8,1.11611622176230
9,1.26071525872664
10,1.25975357009303
11,1.25656227042167


==> resources/data/qft_experience_results/period_9-1.csv <==
iteration,intricationValue
0,1.10095361863255
1,1.10036279005439
2,1.11276573015564
3,1.23475769222163
4,1.33592665050379
5,1.33162334658202
6,1.23922802989700
7,1.38471748693993
8,1.38565363372031
9,1.91216573175929
10,1.91343098423341
11,1.91275112623558

